A Computational Approach to Steady State Correspondence of Regular and Generalized Mass Action Systems

It has been recently observed that the dynamical properties of mass action systems arising from many models of biochemical reaction networks can be derived by considering the corresponding properties of a related generalized mass action system. The correspondence process known as network translation in particular has been shown to be useful in characterizing a system's steady states. In this paper, we further develop the theory of network translation with particular focus on a subclass of translations known as improper translations. For these translations, we derive conditions on the network topology of the translated network which are sufficient to guarantee the original and translated systems share the same steady states. We then present a mixed-integer linear programming (MILP) algorithm capable of determining whether a mass action system can be corresponded to a generalized system through the process of network translation.

==> EnvZ-OmpR-Final.txt <==
#
# Translated Chemical Reaction Networks
#
#
#
#







/* sets */
set ORIGINAL_COMPLEXES;
set TRANSLATED_COMPLEXES;
set REACTANTS;
set LINKAGE_CLASSES;
set CONFLICTED_CLASSES;
set REACTIONS;



/* parameters */

param eps;
param delt;
param Y {i in REACTANTS, j in ORIGINAL_COMPLEXES};
param Ytilde {i in REACTANTS, j in TRANSLATED_COMPLEXES};
param M {i in REACTANTS, j in REACTIONS};
param Ik {i in REACTIONS, j in ORIGINAL_COMPLEXES};
param q {i1 in ORIGINAL_COMPLEXES, j1 in ORIGINAL_COMPLEXES: i1 < j1} := Uniform(sqrt(eps),sqrt(delt));
param v {i in REACTIONS} := Uniform(sqrt(eps),sqrt(delt));



/* decision variables */

var H {i in ORIGINAL_COMPLEXES, j in TRANSLATED_COMPLEXES} >=0 <=1, integer;
var lambda {i in TRANSLATED_COMPLEXES, j in ORIGINAL_COMPLEXES};
var w {i in TRANSLATED_COMPLEXES, j in TRANSLATED_COMPLEXES: i <> j};
var b {i in TRANSLATED_COMPLEXES, j in TRANSLATED_COMPLEXES: i <> j};
var bS {i in TRANSLATED_COMPLEXES, j in TRANSLATED_COMPLEXES : i <> j} >=0;
var bSS {i in TRANSLATED_COMPLEXES, j in TRANSLATED_COMPLEXES: i <> j} >=0;
var CS {k in TRANSLATED_COMPLEXES} >=0 <=1, integer;
var CSS {k in TRANSLATED_COMPLEXES} >=0 <=1, integer;
var c {i in ORIGINAL_COMPLEXES, j in ORIGINAL_COMPLEXES: i <> j} >=0;
var d {i in TRANSLATED_COMPLEXES, j in TRANSLATED_COMPLEXES: i <> j} >= 0 <= 1, integer;
var dI {i in ORIGINAL_COMPLEXES, j in ORIGINAL_COMPLEXES: i < j} >=0 <=1;
var dK {i in ORIGINAL_COMPLEXES, j in ORIGINAL_COMPLEXES: i < j};
var gamma {i in TRANSLATED_COMPLEXES, l in LINKAGE_CLASSES} >= 0 <= 1, integer;
var gammaK {i1 in ORIGINAL_COMPLEXES, l in LINKAGE_CLASSES} >=0 <=1;
var gammaS {i in TRANSLATED_COMPLEXES, l in CONFLICTED_CLASSES} >=0 <=1, integer;
var L {l in LINKAGE_CLASSES} <= 1;
var LS {l in CONFLICTED_CLASSES} >=0 <=1, integer;





/* objective function */

minimize z:  sum{l in LINKAGE_CLASSES} -L[l]  + eps*sum{i in TRANSLATED_COMPLEXES} (CS[i]+CSS[i]);



/* constraints */


/* Translation (Section 4.1) */

s.t. const1{s in REACTANTS, i1 in TRANSLATED_COMPLEXES} : -Ytilde[s,i1]*sum{j1 in TRANSLATED_COMPLEXES: i1 <> j1} b[j1,i1] + sum{j1 in TRANSLATED_COMPLEXES: i1 <> j1} Ytilde[s,j1]*b[j1,i1] == sum{i in ORIGINAL_COMPLEXES, j in REACTIONS} M[s,j]*v[j]*Ik[j,i]*H[i,i1];
s.t. const9{i in ORIGINAL_COMPLEXES} : sum{j1 in TRANSLATED_COMPLEXES} H[i,j1] == 1;
s.t. const3{i1 in TRANSLATED_COMPLEXES, j1 in TRANSLATED_COMPLEXES: i1 <> j1} : b[i1,j1]-eps*d[i1,j1] >= 0;
s.t. const4{i1 in TRANSLATED_COMPLEXES, j1 in TRANSLATED_COMPLEXES: i1 <> j1} : -b[i1,j1]+delt*d[i1,j1] >=0;
s.t. const174{i1 in TRANSLATED_COMPLEXES, j in ORIGINAL_COMPLEXES} : lambda[i1,j] <= delt*(1-H[j,i1]);
s.t. const175{i1 in TRANSLATED_COMPLEXES, j in ORIGINAL_COMPLEXES} : -lambda[i1,j] <= delt*H[j,i1];
s.t. const179{j in ORIGINAL_COMPLEXES} : sum{i1 in TRANSLATED_COMPLEXES} lambda[i1,j] == 0;
s.t. const180{s in REACTANTS, i in ORIGINAL_COMPLEXES} : sum{j1 in TRANSLATED_COMPLEXES} Ytilde[s,j1]*lambda[j1,i] == sum{j in REACTIONS} M[s,j]*v[j]*Ik[j,i];


/* Compute Deficiency  (Section 4.2) */

s.t. const2{i1 in TRANSLATED_COMPLEXES} : sum{j1 in TRANSLATED_COMPLEXES: i1 <> j1} w[i1,j1] == sum{j1 in TRANSLATED_COMPLEXES: i1 <> j1} w[j1,i1];
s.t. const5{i1 in TRANSLATED_COMPLEXES, j1 in TRANSLATED_COMPLEXES: i1 <> j1} : w[i1,j1]-eps*b[i1,j1] >= 0;
s.t. const6{i1 in TRANSLATED_COMPLEXES, j1 in TRANSLATED_COMPLEXES: i1 <> j1} : -w[i1,j1]+delt*b[i1,j1] >=0; 
s.t. const200{i in TRANSLATED_COMPLEXES} : sum{l in LINKAGE_CLASSES} gamma[i,l] == 1;
s.t. const201{l in LINKAGE_CLASSES} : sum{i in TRANSLATED_COMPLEXES} gamma[i,l] - eps*L[l] >= 0;
s.t. const202{l in LINKAGE_CLASSES} : -sum{i in TRANSLATED_COMPLEXES} gamma[i,l] + delt*L[l] >= 0;
s.t. const199{i in TRANSLATED_COMPLEXES, j in TRANSLATED_COMPLEXES, l in LINKAGE_CLASSES: i <> j} : b[i,j] <= delt*(gamma[i,l]-gamma[j,l]+1);
s.t. const203{i in TRANSLATED_COMPLEXES, l in LINKAGE_CLASSES: l <= i} : sum{j in TRANSLATED_COMPLEXES : j < i} gamma[j,l] >= sum{m in LINKAGE_CLASSES : m > l} gamma[i,m];



/* Conflicted and Resolving Set (Section 4.3) */

s.t. const14{k in TRANSLATED_COMPLEXES, i1 in ORIGINAL_COMPLEXES, j1 in ORIGINAL_COMPLEXES: i1 < j1} : -dI[i1,j1] <= 1-H[i1,k]-H[j1,k];
s.t. const48{k in TRANSLATED_COMPLEXES, i1 in ORIGINAL_COMPLEXES, j1 in ORIGINAL_COMPLEXES: i1 < j1} : dI[i1,j1] <= 1-H[i1,k]+H[j1,k];
s.t. const49{k in TRANSLATED_COMPLEXES, i1 in ORIGINAL_COMPLEXES, j1 in ORIGINAL_COMPLEXES: j1 < i1} : dI[j1,i1] <= 1-H[i1,k]+H[j1,k];
s.t. const31{i1 in ORIGINAL_COMPLEXES, j1 in ORIGINAL_COMPLEXES : i1 < j1} : dK[i1,j1] <= delt*(c[i1,j1] + c[j1,i1]);
s.t. const30{i1 in ORIGINAL_COMPLEXES, j1 in ORIGINAL_COMPLEXES : i1 < j1} : -dK[i1,j1] <= -eps*(c[i1,j1] + c[j1,i1]);
s.t. const111{i in ORIGINAL_COMPLEXES, i1 in TRANSLATED_COMPLEXES, k in LINKAGE_CLASSES} : gamma[i1,k]-gammaK[i,k]<=1-H[i,i1];
s.t. const112{i in ORIGINAL_COMPLEXES, i1 in TRANSLATED_COMPLEXES, k in LINKAGE_CLASSES} : gammaK[i,k]-gamma[i1,k]<=1-H[i,i1];
s.t. const611{i in ORIGINAL_COMPLEXES, j in ORIGINAL_COMPLEXES, k in LINKAGE_CLASSES: j < i} : dK[j,i] <= 1-gammaK[i,k]+gammaK[j,k];








/* S_I in S_K (Section 4.3, Inclusion) */

s.t. const12{s in REACTANTS} : sum{i1 in ORIGINAL_COMPLEXES, j1 in ORIGINAL_COMPLEXES: i1 < j1} q[i1,j1]*dI[i1,j1]*(Y[s,i1]-Y[s,j1]) == sum{r in ORIGINAL_COMPLEXES, l in ORIGINAL_COMPLEXES: r <> l} c[r,l]*(Y[s,r]- Y[s,l]);



/* Resolvable (Section 4.3, Corollary part a-c) */

s.t. const300{i in ORIGINAL_COMPLEXES, j in ORIGINAL_COMPLEXES, p in TRANSLATED_COMPLEXES : i < j} : -CS[p] <= 1-H[i,p]-H[j,p];
s.t. const10{k in TRANSLATED_COMPLEXES, i1 in ORIGINAL_COMPLEXES, j1 in ORIGINAL_COMPLEXES: i1 < j1} : dK[i1,j1] <= 2-H[i1,k]-CS[k];
s.t. const22{k in TRANSLATED_COMPLEXES, i1 in ORIGINAL_COMPLEXES, j1 in ORIGINAL_COMPLEXES: j1 < i1} : dK[j1,i1] <= 2-H[i1,k]-CS[k];
s.t. const303{j in TRANSLATED_COMPLEXES} : sum{i in TRANSLATED_COMPLEXES : i <> j} bS[i,j] <= delt*CS[j];
s.t. const304{i in TRANSLATED_COMPLEXES, j in TRANSLATED_COMPLEXES : i <> j} : bS[i,j] <= delt*d[i,j];
s.t. const305{i in TRANSLATED_COMPLEXES, j in TRANSLATED_COMPLEXES : i <> j} : -bS[i,j] <= eps*(1-d[i,j]-CS[j]);
s.t. const600{i in TRANSLATED_COMPLEXES} : CS[i] + CSS[i]<= 1;
s.t. const601{i in TRANSLATED_COMPLEXES, j in TRANSLATED_COMPLEXES: i <> j} : bSS[i,j] <= delt*CSS[j];
s.t. const307{i in ORIGINAL_COMPLEXES, k in TRANSLATED_COMPLEXES} : sum{l in CONFLICTED_CLASSES} gammaS[k,l] == CS[k]+CSS[k];
s.t. const506{l in CONFLICTED_CLASSES, i in TRANSLATED_COMPLEXES, j in TRANSLATED_COMPLEXES: i <> j} : (bS[i,j] + bSS[i,j]) <= delt*(gammaS[i,l]-gammaS[j,l]+1);
s.t. const501{l in CONFLICTED_CLASSES} : sum{i in TRANSLATED_COMPLEXES} gammaS[i,l] - eps*LS[l] >= 0;
s.t. const502{l in CONFLICTED_CLASSES} : -sum{i in TRANSLATED_COMPLEXES} gammaS[i,l] + delt*LS[l] >= 0;
s.t. const602 : sum{l in CONFLICTED_CLASSES} LS[l] == sum{i in TRANSLATED_COMPLEXES} CSS[i];
s.t. const503{i in TRANSLATED_COMPLEXES, l in CONFLICTED_CLASSES: l <= i} : sum{j in TRANSLATED_COMPLEXES : j < i} gammaS[j,l] >= sum{m in CONFLICTED_CLASSES : m > l} gammaS[i,m];
s.t. const309{i in TRANSLATED_COMPLEXES} : sum{j in TRANSLATED_COMPLEXES: i <> j} (bS[i,j]+bSS[i,j]) == sum{j in TRANSLATED_COMPLEXES: i <> j} (bS[j,i] + bSS[j,i]);



/* data section */

data;

set ORIGINAL_COMPLEXES:= 1 2 3 4 5 6 7 8 9;
set TRANSLATED_COMPLEXES:= 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17;
set REACTANTS:= 1 2 3 4 5 6 7 8 9;
set LINKAGE_CLASSES:= 1 2 3 4 5 6 7 8 9 10;
set CONFLICTED_CLASSES:= 1 2;
set REACTIONS:= 1 2 3 4 5 6 7 8 9 10 11 12 13 14;


param Y:	1	2	3	4	5	6	7	8	9:=
1		1	0	0	0	0	0	0	1	0
2		0	1	0	0	0	0	0	0	0
3		0	0	1	0	0	1	0	0	0
4		0	0	0	1	0	0	0	0	0
5		0	0	0	1	0	0	0	0	0
6		0	0	0	0	1	0	0	0	0
7		0	0	0	0	0	1	0	1	0
8		0	0	0	0	0	0	1	0	0
9		0	0	0	0	0	0	0	0	1;

param Ytilde:	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17:=
1		1	0	0	0	0	0	0	1	0	2	1	1	1	1	1	1	0
2		0	1	0	0	0	0	0	0	0	0	1	0	0	0	1	1	1
3		0	0	1	0	0	1	0	0	0	1	1	2	1	1	1	0	1
4		0	0	0	1	0	0	0	0	0	0	0	0	1	0	0	0	0
5		0	0	0	1	0	0	0	0	0	1	1	1	1	0	0	0	0
6		0	0	0	0	1	0	0	0	0	0	0	0	0	1	0	0	0
7		0	0	0	0	0	1	0	1	0	0	0	0	0	0	1	0	0
8		0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	1	0
9		0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1;

param M:	1	2	3	4	5	6	7	8	9	10	11	12	13	14:=
1		-1	1	0	0	0	0	0	0	0	0	0	-1	1	1
2		1	-1	-1	1	0	0	0	1	0	0	0	0	0	0
3		0	0	1	-1	-1	0	0	0	-1	1	1	0	0	0
4		0	0	0	0	1	-1	1	0	0	0	0	0	0	0
5		0	0	0	0	0	-1	1	0	0	0	1	0	0	1
6		0	0	0	0	0	1	-1	-1	0	0	0	0	0	0
7		0	0	0	0	0	0	0	1	-1	1	0	-1	1	0
8		0	0	0	0	0	0	0	0	1	-1	-1	0	0	0
9		0	0	0	0	0	0	0	0	0	0	0	1	-1	-1;

param Ik:	1	2	3	4	5	6	7	8	9:=
1		1	0	0	0	0	0	0	0	0
2		0	1	0	0	0	0	0	0	0
3		0	1	0	0	0	0	0	0	0
4		0	0	1	0	0	0	0	0	0
5		0	0	1	0	0	0	0	0	0
6		0	0	0	1	0	0	0	0	0
7		0	0	0	0	1	0	0	0	0
8		0	0	0	0	1	0	0	0	0
9		0	0	0	0	0	1	0	0	0
10		0	0	0	0	0	0	1	0	0
11		0	0	0	0	0	0	1	0	0
12		0	0	0	0	0	0	0	1	0
13		0	0	0	0	0	0	0	0	1
14		0	0	0	0	0	0	0	0	1;

param eps:=0.1;
param delt:=10;

end;


==> PFK-FBPase-Final.txt <==
#
# Translated Chemical Reaction Networks
#
#
#
#







/* sets */
set ORIGINAL_COMPLEXES;
set TRANSLATED_COMPLEXES;
set REACTANTS;
set LINKAGE_CLASSES;
set CONFLICTED_CLASSES;
set REACTIONS;



/* parameters */

param eps;
param delt;
param Y {i in REACTANTS, j in ORIGINAL_COMPLEXES};
param Ytilde {i in REACTANTS, j in TRANSLATED_COMPLEXES};
param M {i in REACTANTS, j in REACTIONS};
param Ik {i in REACTIONS, j in ORIGINAL_COMPLEXES};
param q {i1 in ORIGINAL_COMPLEXES, j1 in ORIGINAL_COMPLEXES: i1 < j1} := Uniform(sqrt(eps),sqrt(delt));
param v {i in REACTIONS} := Uniform(sqrt(eps),sqrt(delt));



/* decision variables */

var H {i in ORIGINAL_COMPLEXES, j in TRANSLATED_COMPLEXES} >=0 <=1, integer;
var lambda {i in TRANSLATED_COMPLEXES, j in ORIGINAL_COMPLEXES};
var w {i in TRANSLATED_COMPLEXES, j in TRANSLATED_COMPLEXES: i <> j};
var b {i in TRANSLATED_COMPLEXES, j in TRANSLATED_COMPLEXES: i <> j};
var bS {i in TRANSLATED_COMPLEXES, j in TRANSLATED_COMPLEXES : i <> j} >=0;
var bSS {i in TRANSLATED_COMPLEXES, j in TRANSLATED_COMPLEXES: i <> j} >=0;
var CS {k in TRANSLATED_COMPLEXES} >=0 <=1, integer;
var CSS {k in TRANSLATED_COMPLEXES} >=0 <=1, integer;
var c {i in ORIGINAL_COMPLEXES, j in ORIGINAL_COMPLEXES: i <> j} >=0;
var d {i in TRANSLATED_COMPLEXES, j in TRANSLATED_COMPLEXES: i <> j} >= 0 <= 1, integer;
var dI {i in ORIGINAL_COMPLEXES, j in ORIGINAL_COMPLEXES: i < j} >=0 <=1;
var dK {i in ORIGINAL_COMPLEXES, j in ORIGINAL_COMPLEXES: i < j};
var gamma {i in TRANSLATED_COMPLEXES, l in LINKAGE_CLASSES} >= 0 <= 1, integer;
var gammaK {i1 in ORIGINAL_COMPLEXES, l in LINKAGE_CLASSES} >=0 <=1;
var gammaS {i in TRANSLATED_COMPLEXES, l in CONFLICTED_CLASSES} >=0 <=1, integer;
var L {l in LINKAGE_CLASSES} <= 1;
var LS {l in CONFLICTED_CLASSES} >=0 <=1, integer;





/* objective function */

minimize z:  sum{l in LINKAGE_CLASSES} -L[l]  + eps*sum{i in TRANSLATED_COMPLEXES} (CS[i]+CSS[i]);



/* constraints */


/* Translation (Section 4.1) */

s.t. const1{s in REACTANTS, i1 in TRANSLATED_COMPLEXES} : -Ytilde[s,i1]*sum{j1 in TRANSLATED_COMPLEXES: i1 <> j1} b[j1,i1] + sum{j1 in TRANSLATED_COMPLEXES: i1 <> j1} Ytilde[s,j1]*b[j1,i1] == sum{i in ORIGINAL_COMPLEXES, j in REACTIONS} M[s,j]*v[j]*Ik[j,i]*H[i,i1];
s.t. const9{i in ORIGINAL_COMPLEXES} : sum{j1 in TRANSLATED_COMPLEXES} H[i,j1] == 1;
s.t. const3{i1 in TRANSLATED_COMPLEXES, j1 in TRANSLATED_COMPLEXES: i1 <> j1} : b[i1,j1]-eps*d[i1,j1] >= 0;
s.t. const4{i1 in TRANSLATED_COMPLEXES, j1 in TRANSLATED_COMPLEXES: i1 <> j1} : -b[i1,j1]+delt*d[i1,j1] >=0;
s.t. const174{i1 in TRANSLATED_COMPLEXES, j in ORIGINAL_COMPLEXES} : lambda[i1,j] <= delt*(1-H[j,i1]);
s.t. const175{i1 in TRANSLATED_COMPLEXES, j in ORIGINAL_COMPLEXES} : -lambda[i1,j] <= delt*H[j,i1];
s.t. const179{j in ORIGINAL_COMPLEXES} : sum{i1 in TRANSLATED_COMPLEXES} lambda[i1,j] == 0;
s.t. const180{s in REACTANTS, i in ORIGINAL_COMPLEXES} : sum{j1 in TRANSLATED_COMPLEXES} Ytilde[s,j1]*lambda[j1,i] == sum{j in REACTIONS} M[s,j]*v[j]*Ik[j,i];


/* Compute Deficiency  (Section 4.2) */

s.t. const2{i1 in TRANSLATED_COMPLEXES} : sum{j1 in TRANSLATED_COMPLEXES: i1 <> j1} w[i1,j1] == sum{j1 in TRANSLATED_COMPLEXES: i1 <> j1} w[j1,i1];
s.t. const5{i1 in TRANSLATED_COMPLEXES, j1 in TRANSLATED_COMPLEXES: i1 <> j1} : w[i1,j1]-eps*b[i1,j1] >= 0;
s.t. const6{i1 in TRANSLATED_COMPLEXES, j1 in TRANSLATED_COMPLEXES: i1 <> j1} : -w[i1,j1]+delt*b[i1,j1] >=0; 
s.t. const200{i in TRANSLATED_COMPLEXES} : sum{l in LINKAGE_CLASSES} gamma[i,l] == 1;
s.t. const201{l in LINKAGE_CLASSES} : sum{i in TRANSLATED_COMPLEXES} gamma[i,l] - eps*L[l] >= 0;
s.t. const202{l in LINKAGE_CLASSES} : -sum{i in TRANSLATED_COMPLEXES} gamma[i,l] + delt*L[l] >= 0;
s.t. const199{i in TRANSLATED_COMPLEXES, j in TRANSLATED_COMPLEXES, l in LINKAGE_CLASSES: i <> j} : b[i,j] <= delt*(gamma[i,l]-gamma[j,l]+1);
s.t. const203{i in TRANSLATED_COMPLEXES, l in LINKAGE_CLASSES: l <= i} : sum{j in TRANSLATED_COMPLEXES : j < i} gamma[j,l] >= sum{m in LINKAGE_CLASSES : m > l} gamma[i,m];



/* Conflicted and Resolving Set (Section 4.3) */

s.t. const14{k in TRANSLATED_COMPLEXES, i1 in ORIGINAL_COMPLEXES, j1 in ORIGINAL_COMPLEXES: i1 < j1} : -dI[i1,j1] <= 1-H[i1,k]-H[j1,k];
s.t. const48{k in TRANSLATED_COMPLEXES, i1 in ORIGINAL_COMPLEXES, j1 in ORIGINAL_COMPLEXES: i1 < j1} : dI[i1,j1] <= 1-H[i1,k]+H[j1,k];
s.t. const49{k in TRANSLATED_COMPLEXES, i1 in ORIGINAL_COMPLEXES, j1 in ORIGINAL_COMPLEXES: j1 < i1} : dI[j1,i1] <= 1-H[i1,k]+H[j1,k];
s.t. const31{i1 in ORIGINAL_COMPLEXES, j1 in ORIGINAL_COMPLEXES : i1 < j1} : dK[i1,j1] <= delt*(c[i1,j1] + c[j1,i1]);
s.t. const30{i1 in ORIGINAL_COMPLEXES, j1 in ORIGINAL_COMPLEXES : i1 < j1} : -dK[i1,j1] <= -eps*(c[i1,j1] + c[j1,i1]);
s.t. const111{i in ORIGINAL_COMPLEXES, i1 in TRANSLATED_COMPLEXES, k in LINKAGE_CLASSES} : gamma[i1,k]-gammaK[i,k]<=1-H[i,i1];
s.t. const112{i in ORIGINAL_COMPLEXES, i1 in TRANSLATED_COMPLEXES, k in LINKAGE_CLASSES} : gammaK[i,k]-gamma[i1,k]<=1-H[i,i1];
s.t. const611{i in ORIGINAL_COMPLEXES, j in ORIGINAL_COMPLEXES, k in LINKAGE_CLASSES: j < i} : dK[j,i] <= 1-gammaK[i,k]+gammaK[j,k];








/* S_I in S_K (Section 4.3, Inclusion) */

s.t. const12{s in REACTANTS} : sum{i1 in ORIGINAL_COMPLEXES, j1 in ORIGINAL_COMPLEXES: i1 < j1} q[i1,j1]*dI[i1,j1]*(Y[s,i1]-Y[s,j1]) == sum{r in ORIGINAL_COMPLEXES, l in ORIGINAL_COMPLEXES: r <> l} c[r,l]*(Y[s,r]- Y[s,l]);



/* Resolvable (Section 4.3, Corollary part a-c) */

s.t. const300{i in ORIGINAL_COMPLEXES, j in ORIGINAL_COMPLEXES, p in TRANSLATED_COMPLEXES : i < j} : -CS[p] <= 1-H[i,p]-H[j,p];
s.t. const10{k in TRANSLATED_COMPLEXES, i1 in ORIGINAL_COMPLEXES, j1 in ORIGINAL_COMPLEXES: i1 < j1} : dK[i1,j1] <= 2-H[i1,k]-CS[k];
s.t. const22{k in TRANSLATED_COMPLEXES, i1 in ORIGINAL_COMPLEXES, j1 in ORIGINAL_COMPLEXES: j1 < i1} : dK[j1,i1] <= 2-H[i1,k]-CS[k];
s.t. const303{j in TRANSLATED_COMPLEXES} : sum{i in TRANSLATED_COMPLEXES : i <> j} bS[i,j] <= delt*CS[j];
s.t. const304{i in TRANSLATED_COMPLEXES, j in TRANSLATED_COMPLEXES : i <> j} : bS[i,j] <= delt*d[i,j];
s.t. const305{i in TRANSLATED_COMPLEXES, j in TRANSLATED_COMPLEXES : i <> j} : -bS[i,j] <= eps*(1-d[i,j]-CS[j]);
s.t. const600{i in TRANSLATED_COMPLEXES} : CS[i] + CSS[i]<= 1;
s.t. const601{i in TRANSLATED_COMPLEXES, j in TRANSLATED_COMPLEXES: i <> j} : bSS[i,j] <= delt*CSS[j];
s.t. const307{i in ORIGINAL_COMPLEXES, k in TRANSLATED_COMPLEXES} : sum{l in CONFLICTED_CLASSES} gammaS[k,l] == CS[k]+CSS[k];
s.t. const506{l in CONFLICTED_CLASSES, i in TRANSLATED_COMPLEXES, j in TRANSLATED_COMPLEXES: i <> j} : (bS[i,j] + bSS[i,j]) <= delt*(gammaS[i,l]-gammaS[j,l]+1);
s.t. const501{l in CONFLICTED_CLASSES} : sum{i in TRANSLATED_COMPLEXES} gammaS[i,l] - eps*LS[l] >= 0;
s.t. const502{l in CONFLICTED_CLASSES} : -sum{i in TRANSLATED_COMPLEXES} gammaS[i,l] + delt*LS[l] >= 0;
s.t. const602 : sum{l in CONFLICTED_CLASSES} LS[l] == sum{i in TRANSLATED_COMPLEXES} CSS[i];
s.t. const503{i in TRANSLATED_COMPLEXES, l in CONFLICTED_CLASSES: l <= i} : sum{j in TRANSLATED_COMPLEXES : j < i} gammaS[j,l] >= sum{m in CONFLICTED_CLASSES : m > l} gammaS[i,m];
s.t. const309{i in TRANSLATED_COMPLEXES} : sum{j in TRANSLATED_COMPLEXES: i <> j} (bS[i,j]+bSS[i,j]) == sum{j in TRANSLATED_COMPLEXES: i <> j} (bS[j,i] + bSS[j,i]);



/* data section */

data;

set ORIGINAL_COMPLEXES:= 1 2 3 4 5 6 7 8 9 10 11 12 13;
set TRANSLATED_COMPLEXES:= 1 2 3 4 5 6 7 8 9 10 11;
set REACTANTS:= 1 2 3 4 5 6 7 8;
set LINKAGE_CLASSES:= 1 2;
set CONFLICTED_CLASSES:= 1 2;
set REACTIONS:= 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20;

param Y:	1	2	3	4	5	6	7	8	9	10	11	12	13:=
1		1	0	0	0	0	0	1	0	0	0	0	0	0
2		0	1	0	0	1	0	0	0	0	1	0	0	0
3		0	0	0	1	1	0	0	0	0	0	0	0	1
4		0	0	0	0	0	1	0	0	0	0	1	0	0
5		0	0	0	0	0	0	1	0	0	1	1	0	0
6		0	0	0	0	0	0	0	1	0	0	0	0	0
7		0	0	0	0	0	0	0	0	1	0	0	0	1
8		0	0	0	0	0	0	0	0	0	0	0	1	0;

param Ytilde:	1	2	3	4	5	6	7	8	9	10	11:=
1		0	0	1	0	0	1	0	0	0	0	0
2		0	0	0	1	0	0	0	0	1	0	0
3		0	1	2	2	1	1	1	1	1	0	0
4		0	0	0	0	1	0	0	0	0	1	0
5		0	0	0	0	0	1	0	0	1	1	0
6		0	0	0	0	0	0	1	0	0	0	0
7		0	0	0	0	0	0	0	1	0	0	0
8		0	0	0	0	0	0	0	0	0	0	1;

param M:	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20:=
1		-1	1	0	0	0	0	1	-1	1	1	0	0	0	0	0	0	0	0	0	0
2		1	-1	0	0	-1	1	0	0	0	0	0	1	1	0	-1	0	0	0	0	0
3		0	0	1	-1	-1	1	0	0	1	0	0	1	0	0	0	0	0	1	1	-1
4		0	0	0	0	1	-1	-1	0	0	0	0	0	0	0	0	-1	1	1	0	0
5		0	0	0	0	0	0	1	-1	0	1	0	0	1	0	-1	-1	1	1	0	0
6		0	0	0	0	0	0	0	1	-1	-1	-1	0	0	1	0	0	0	1	0	0
7		0	0	0	0	0	0	0	0	0	0	1	-1	-1	-1	1	0	0	0	1	-1
8		0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	-1	-2	-1	1;

param Ik:	1	2	3	4	5	6	7	8	9	10	11	12	13:=
1		1	0	0	0	0	0	0	0	0	0	0	0	0
2		0	1	0	0	0	0	0	0	0	0	0	0	0
3		0	0	1	0	0	0	0	0	0	0	0	0	0
4		0	0	0	1	0	0	0	0	0	0	0	0	0
5		0	0	0	0	1	0	0	0	0	0	0	0	0
6		0	0	0	0	0	1	0	0	0	0	0	0	0
7		0	0	0	0	0	1	0	0	0	0	0	0	0
8		0	0	0	0	0	0	1	0	0	0	0	0	0
9		0	0	0	0	0	0	0	1	0	0	0	0	0
10		0	0	0	0	0	0	0	1	0	0	0	0	0
11		0	0	0	0	0	0	0	1	0	0	0	0	0
12		0	0	0	0	0	0	0	0	1	0	0	0	0
13		0	0	0	0	0	0	0	0	1	0	0	0	0
14		0	0	0	0	0	0	0	0	1	0	0	0	0
15		0	0	0	0	0	0	0	0	0	1	0	0	0
16		0	0	0	0	0	0	0	0	0	0	1	0	0
17		0	0	0	0	0	0	0	0	0	0	0	1	0
18		0	0	0	0	0	0	0	0	0	0	0	1	0
19		0	0	0	0	0	0	0	0	0	0	0	1	0
20		0	0	0	0	0	0	0	0	0	0	0	0	1;

param eps:=0.1;
param delt:=10;

end;

